Guessing Winning Policies in LTL Synthesis by Semantic Learning

We provide a learning-based technique for guessing a winning strategy in a parity game originating from an LTL synthesis problem. A cheaply obtained guess can be useful in several applications. Not only can the guessed strategy be applied as best-effort in cases where the game's huge size prohibits rigorous approaches, but it can also increase the scalability of rigorous LTL synthesis in several ways. Firstly, checking whether a guessed strategy is winning is easier than constructing one. Secondly, even if the guess is wrong in some places, it can be fixed by strategy iteration faster than constructing one from scratch. Thirdly, the guess can be used in on-the-fly approaches to prioritize exploration in the most fruitful directions. In contrast to previous works, we (i)~reflect the highly structured logical information in game's states, the so-called semantic labelling, coming from the recent LTL-to-automata translations, and (ii)~learn to reflect it properly by learning from previously solved games, bringing the solving process closer to human-like reasoning.

==> data/RQ1/relDist_scatter_O_wParity.csv <==
gameId,group,relDist_svm,relDist_tru
original328,original,0.07386363636363637,0.11785714285714285
original329,original,0.17307692307692307,1.0
original333,original,0.026785714285714284,0.2857142857142857
original347,original,0.18269230769230768,0.5340909090909091
original361,original,0.018128142959770114,0.02794258549528302
original363,original,0.13392857142857142,0.20833333333333334
original373,original,0.11160714285714286,0.5477941176470589
original382,original,0.3333333333333333,1.0
original386,original,0.39035087719298245,0.5059523809523809
original389,original,0.13392857142857142,0.15833333333333333
original402,original,0.1801470588235294,0.23310810810810811
mutated2447,mutated2,0.625,0.3409090909090909
mutated2453,mutated2,0.125,0.0625
mutated2471,mutated2,0.4838709677419355,1.0
mutated2477,mutated2,0.0625,0.125
mutated2480,mutated2,0.3409090909090909,0.46875
mutated2495,mutated2,0.25,0.4375
mutated2504,mutated2,0.3,0.21428571428571427
mutated2506,mutated2,0.20072115384615385,0.5193345323741008
parity14,parity,0.625,0.6666666666666666
parity21,parity,0.5,0.5
parity24,parity,0.1,0.5
parity26,parity,0.125,0.3
parity31,parity,0.125,0.16666666666666666
parity83,parity,1.0,1.0


==> data/RQ1/relDist_scatter_O_woParity.csv <==
gameId,group,relDist_svm,relDist_tru
original328,original,0.07386363636363637,0.11785714285714285
original329,original,0.17307692307692307,1.0
original333,original,0.026785714285714284,0.2857142857142857
original347,original,0.18269230769230768,0.5340909090909091
original361,original,0.018128142959770114,0.02794258549528302
original363,original,0.13392857142857142,0.20833333333333334
original373,original,0.11160714285714286,0.5477941176470589
original382,original,0.3333333333333333,1.0
original386,original,0.39035087719298245,0.5059523809523809
original389,original,0.13392857142857142,0.15833333333333333
original402,original,0.1801470588235294,0.23310810810810811
mutated2447,mutated2,0.625,0.3409090909090909
mutated2453,mutated2,0.125,0.0625
mutated2471,mutated2,0.4838709677419355,1.0
mutated2477,mutated2,0.0625,0.125
mutated2480,mutated2,0.3409090909090909,0.46875
mutated2495,mutated2,0.25,0.4375
mutated2504,mutated2,0.3,0.21428571428571427
mutated2506,mutated2,0.20072115384615385,0.5193345323741008


==> data/RQ1/relSize_per_bin_wParity_svm.csv <==
xs,value,binSize
3.1622776601683795,0.49305555555555547,16
31.622776601683796,0.5236647486871914,83
316.22776601683796,0.40042218876616736,65
3162.2776601683795,0.45109108898274886,11
31622.776601683796,0.5213471775571257,3
316227.76601683797,0.519511459587851,3


==> data/RQ1/relSize_per_bin_wParity_tru.csv <==
xs,value,binSize
3.1622776601683795,0.49305555555555547,16
31.622776601683796,0.5178865034310345,83
316.22776601683796,0.40544524687559297,65
3162.2776601683795,0.4927337104375024,11
31622.776601683796,0.5398087160186641,3
316227.76601683797,0.6369320968111584,3


==> data/RQ1/relSize_per_bin_woParity_svm.csv <==
xs,value,binSize
3.1622776601683795,0.46153846153846156,13
31.622776601683796,0.4897656011381501,39
316.22776601683796,0.4280704915758009,54
3162.2776601683795,0.45109108898274886,11
31622.776601683796,0.5213471775571257,3
316227.76601683797,0.519511459587851,3


==> data/RQ1/relSize_per_bin_woParity_tru.csv <==
xs,value,binSize
3.1622776601683795,0.46153846153846156,13
31.622776601683796,0.4916500130225619,39
316.22776601683796,0.4362166372847554,54
3162.2776601683795,0.4927337104375024,11
31622.776601683796,0.5398087160186641,3
316227.76601683797,0.6369320968111584,3


==> data/RQ1/solvedPercentage_per_bin_wParity_svm.csv <==
xs,value,binSize
3.1622776601683795,1.0,16
31.622776601683796,0.9036144578313253,83
316.22776601683796,0.7846153846153846,65
3162.2776601683795,0.7272727272727273,11
31622.776601683796,1.0,3
316227.76601683797,0.6666666666666666,3


==> data/RQ1/solvedPercentage_per_bin_wParity_tru.csv <==
xs,value,binSize
3.1622776601683795,0.8125,16
31.622776601683796,0.6265060240963856,83
316.22776601683796,0.3384615384615385,65
3162.2776601683795,0.2727272727272727,11
31622.776601683796,0.6666666666666666,3
316227.76601683797,0.3333333333333333,3


==> data/RQ1/solvedPercentage_per_bin_woParity_svm.csv <==
xs,value,binSize
3.1622776601683795,1.0,13
31.622776601683796,0.9487179487179487,39
316.22776601683796,0.7592592592592593,54
3162.2776601683795,0.7272727272727273,11
31622.776601683796,1.0,3
316227.76601683797,0.6666666666666666,3


==> data/RQ1/solvedPercentage_per_bin_woParity_tru.csv <==
xs,value,binSize
3.1622776601683795,0.7692307692307693,13
31.622776601683796,0.5897435897435898,39
316.22776601683796,0.2962962962962963,54
3162.2776601683795,0.2727272727272727,11
31622.776601683796,0.6666666666666666,3
316227.76601683797,0.3333333333333333,3


==> data/RQ2/scatter_dpa_cleanTimeReal.csv <==
name,cleanTimeReal_ml,cleanTimeReal_tru
amba_decomposed_arbiter,52.522,98.03
Alarm_88c5c1c3,1.048,1.44
Coffee_6479ef9a,8.547,34.99
GamemodeChooser,171.518,191.12
KitchenTimerV8,242.411,480.77
Lights3_3916ec59,17.214,87.26
Lights3_f1477cc5,16.99,80.16
Lights_9cac58d3,9.224,52.57
Lights_f3987563,8.053,50.43
SensorInit,107.153,127.45
TwoCountersRefined,7.154,27.45
Warnlight_a50cadd7,0.3,1.19
Window2_54e1f7d2,1.058,1.56
Window2_6479ef9a,1.75,7.04
Window_235467da,0.501,2.41
amba_decomposed_arbiter3,3.381,6.75
amba_decomposed_encode11,48.804,85.77
amba_decomposed_encode12,97.378,136.5
amba_decomposed_encode13,214.91,261.4
amba_decomposed_lock8,14.508,26.62
collector_v15,2.77,5.47
collector_v17,345.96,377.33
full_arbiter_unreal12_12,1200.0,573.71
full_arbiter_unreal12_6,7.029,9.9
full_arbiter_unreal12_8,15.559,19.07
full_arbiter_unreal13_5,229.926,447.31
load_balancer4,12.983,43.22
load_balancer_unreal14_3,248.79500000000002,272.25
ltl2dba_C210,64.202,398.9
ltl2dba_C28,18.719,96.53
ltl2dba_beta5,19.75,65.47
ltl2dba_beta6,121.389,202.33
ltl2dba_theta6,136.257,1200.0
prioritized_arbiter5,19.145,75.15
prioritized_arbiter_unreal13_15,0.727,3.43
prioritized_arbiter_unreal13_4,0.476,3.46
prioritized_arbiter_unreal13_5,0.469,3.24
prioritized_arbiter_unreal13_7,0.54,3.39
prioritized_arbiter_unreal14_13,27.185,30.5
prioritized_arbiter_unreal14_14,27.457,30.65
prioritized_arbiter_unreal14_2,27.609,30.34
prioritized_arbiter_unreal14_5,27.994,31.12
prioritized_arbiter_unreal14_6,26.887,31.37
robot_grid2_2,13.234,26.19
simple_arbiter9,0.642,2.11
simple_arbiter_unreal13_11,0.759,2.76
simple_arbiter_unreal13_8,0.382,2.66
simple_arbiter_unreal14_12,1.237,3.61
simple_arbiter_unreal14_5,1.485,3.46
simple_arbiter_unreal14_7,1.224,3.57
simple_arbiter_unreal16_2,0.867,3.08
simple_arbiter_unreal18_8,1.656,3.86
simple_arbiter_unreal26,461.702,474.94
robot_grid,12.487,20.92
EscalatorBidirectional,4.404,16.17
OneCounterGui,14.382,84.61
OneCounterGuiA9,1200.0,591.19
Alarm_9cac58d3,1.498,1.43
Coffee_235467da,8.262,9.25
Coffee_f1477cc5,6.606,8.82
Demo1_06e9cad4_3,23.949,37.06
Demo1_c2b9e44d_1,243.41,267.16
Demo1_c2b9e44d_3,24.155,36.91
DeviceBehaviorChec_fa8592c8,1200.0,187.14
FelixSpecFixed2_fa4d4ce3_2,1.101999999999999,2.51
Full_f1477cc5_2,0.689,2.87
IntendDemo_42dc4fff_1,0.89,2.67
Light_aeb1d897,67.81,83.91
Lights2_2c5b09da,37.212,44.68
Lights2_f1477cc5_1,0.513,6.67
Morning2_4d4ca5c4,17.025,17.83
Morning2s_06cf2373_1,2.827,20.91
Morning2s_9cbf2546_1,2.818,27.57
test3_efe2feaf,21.358,22.75


==> data/RQ2/scatter_dpa_timeReal.csv <==
name,timeReal_ml,timeReal_tru
amba_decomposed_arbiter,77.18,98.03
Alarm_88c5c1c3,1.11,1.44
Coffee_6479ef9a,19.97,34.99
GamemodeChooser,236.52,191.12
KitchenTimerV8,290.17,480.77
Lights3_3916ec59,48.0,87.26
Lights3_f1477cc5,46.66,80.16
Lights_9cac58d3,24.38,52.57
Lights_f3987563,23.27,50.43
SensorInit,167.21,127.45
TwoCountersRefined,10.25,27.45
Warnlight_a50cadd7,0.3,1.19
Window2_54e1f7d2,1.32,1.56
Window2_6479ef9a,2.85,7.04
Window_235467da,1.17,2.41
amba_decomposed_arbiter3,6.05,6.75
amba_decomposed_encode11,80.93,85.77
amba_decomposed_encode12,173.21,136.5
amba_decomposed_encode13,417.33,261.4
amba_decomposed_lock8,111.92,26.62
collector_v15,10.7,5.47
collector_v17,391.99,377.33
full_arbiter_unreal12_12,1200.0,573.71
full_arbiter_unreal12_6,46.99,9.9
full_arbiter_unreal12_8,129.68,19.07
full_arbiter_unreal13_5,422.47,447.31
load_balancer4,41.29,43.22
load_balancer_unreal14_3,260.54,272.25
ltl2dba_C210,148.97,398.9
ltl2dba_C28,33.64,96.53
ltl2dba_beta5,26.89,65.47
ltl2dba_beta6,173.38,202.33
ltl2dba_theta6,411.17,1200.0
prioritized_arbiter5,95.63,75.15
prioritized_arbiter_unreal13_15,2.26,3.43
prioritized_arbiter_unreal13_4,0.78,3.46
prioritized_arbiter_unreal13_5,0.84,3.24
prioritized_arbiter_unreal13_7,1.24,3.39
prioritized_arbiter_unreal14_13,28.52,30.5
prioritized_arbiter_unreal14_14,29.0,30.65
prioritized_arbiter_unreal14_2,27.65,30.34
prioritized_arbiter_unreal14_5,28.38,31.12
prioritized_arbiter_unreal14_6,27.49,31.37
robot_grid2_2,18.79,26.19
simple_arbiter9,1.26,2.11
simple_arbiter_unreal13_11,0.77,2.76
simple_arbiter_unreal13_8,0.39,2.66
simple_arbiter_unreal14_12,1.25,3.61
simple_arbiter_unreal14_5,1.49,3.46
simple_arbiter_unreal14_7,1.23,3.57
simple_arbiter_unreal16_2,0.87,3.08
simple_arbiter_unreal18_8,1.86,3.86
simple_arbiter_unreal26,462.02,474.94
robot_grid,17.2,20.92
EscalatorBidirectional,6.01,16.17
OneCounterGui,21.53,84.61
OneCounterGuiA9,1200.0,591.19
Alarm_9cac58d3,1.56,1.43
Coffee_235467da,21.19,9.25
Coffee_f1477cc5,12.24,8.82
Demo1_06e9cad4_3,131.4,37.06
Demo1_c2b9e44d_1,320.13,267.16
Demo1_c2b9e44d_3,130.84,36.91
DeviceBehaviorChec_fa8592c8,1200.0,187.14
FelixSpecFixed2_fa4d4ce3_2,8.11,2.51
Full_f1477cc5_2,2.42,2.87
IntendDemo_42dc4fff_1,0.89,2.67
Light_aeb1d897,368.06,83.91
Lights2_2c5b09da,210.09,44.68
Lights2_f1477cc5_1,1.77,6.67
Morning2_4d4ca5c4,20.51,17.83
Morning2s_06cf2373_1,9.2,20.91
Morning2s_9cbf2546_1,9.3,27.57
test3_efe2feaf,33.02,22.75

